BEAMWAVE: Cross-Layer Beamforming and Scheduling for Superimposed Transmissions in Industrial IoT mmWave Networks

The omnipresence of IoT devices in Industry 4.0 is expected to foster higher reliability, safety, and efficiency. However, interconnecting a large number of wireless devices without jeopardizing the system performance proves challenging. To address the requirements of future industries, we investigate the cross-layer design of beamforming and scheduling for layered-division multiplexing (LDM) systems in millimeter-wave bands. Scheduling is crucial as the devices in industrial settings are expected to proliferate rapidly. Also, highly performant beamforming is necessary to ensure scalability. By adopting LDM, multiple transmissions can be non-orthogonally superimposed. Specifically, we consider a superior-importance control multicast message required to be ubiquitous to all devices and inferior-importance private unicast messages targeting a subset of scheduled devices. Due to NP-hardness, we propose BEAMWAVE, which decomposes the problem into beamforming and scheduling. Through simulations, we show that BEAMWAVE attains near-optimality and outperforms other competing schemes.

==> data/FD_32Ntx_24K_KING_Average.txt <==
1	12.22932019
2	12.49004645
3	12.58286457
4	12.61496499
5	12.6248776
6	12.62842972
7	12.63014602
8	12.63092572


==> data/FD_32Ntx_24K_KING_Sample_1.txt <==
1	12.12020547
2	12.70504914
3	12.92740761
4	12.94024018
5	12.94183625
6	12.94223958
7	12.94242287
8	12.94253283


==> data/FD_32Ntx_24K_KING_Sample_10.txt <==
1	12.44182892
2	12.52928413
3	12.57108896
4	12.5915691
5	12.60167795
6	12.60670594
7	12.60922492
8	12.61047123


==> data/FD_32Ntx_24K_KING_Sample_2.txt <==
1	12.93902818
2	13.02647157
3	13.03177011
4	13.03309602
5	13.033423
6	13.033423
7	13.033423
8	13.033423


==> data/FD_32Ntx_24K_KING_Sample_3.txt <==
1	11.94946198
2	12.53430288
3	12.75663971
4	12.85617261
5	12.8621724
6	12.86515329
7	12.86666075
8	12.86666075


==> data/FD_32Ntx_24K_KING_Sample_4.txt <==
1	12.59100801
2	12.6022349
3	12.6050396
4	12.60538692
5	12.60554897
6	12.60564156
7	12.60568785
8	12.605711


==> data/FD_32Ntx_24K_KING_Sample_5.txt <==
1	12.42035502
2	12.50779464
3	12.52886918
4	12.53928
5	12.54445737
6	12.54576088
7	12.54583326
8	12.54588152


==> data/FD_32Ntx_24K_KING_Sample_6.txt <==
1	12.00246344
2	12.32432121
3	12.39470384
4	12.42864805
5	12.44532529
6	12.45357931
7	12.45771432
8	12.45976459


==> data/FD_32Ntx_24K_KING_Sample_7.txt <==
1	11.8571257
2	12.02700749
3	12.10495905
4	12.1424262
5	12.15165083
6	12.15624112
7	12.15854658
8	12.15968216


==> data/FD_32Ntx_24K_KING_Sample_8.txt <==
1	12.1063012
2	12.19374095
3	12.23556552
4	12.24070191
5	12.24326326
6	12.24454223
7	12.24516643
8	12.24549329


==> data/FD_32Ntx_24K_KING_Sample_9.txt <==
1	11.86542398
2	12.45025759
3	12.67260213
4	12.77212897
5	12.81942071
6	12.83101028
7	12.8367802
8	12.83963685


==> data/FD_32Ntx_24K_PAWN_Average.txt <==
1	10.73986159
2	11.13638914
3	11.2552937
4	11.29473389
5	11.31008984
6	11.31663133
7	11.31911539
8	11.32034868


==> data/FD_32Ntx_24K_PAWN_Sample_1.txt <==
1	10.78577939
2	11.37046946
3	11.59278404
4	11.61829372
5	11.62461271
6	11.62497818
7	11.62502386
8	11.62502386


==> data/FD_32Ntx_24K_PAWN_Sample_10.txt <==
1	11.00464183
2	11.32642949
3	11.46388194
4	11.49630455
5	11.50427278
6	11.50828999
7	11.51026967
8	11.5112585


==> data/FD_32Ntx_24K_PAWN_Sample_2.txt <==
1	10.16213953
2	10.48381578
3	10.62122771
4	10.68536203
5	10.71639079
6	10.7315736
7	10.73538678
8	10.73733186


==> data/FD_32Ntx_24K_PAWN_Sample_3.txt <==
1	11.30970371
2	11.89451464
3	11.9242558
4	11.9388812
5	11.94613868
6	11.94975377
7	11.95066524
8	11.95113898


==> data/FD_32Ntx_24K_PAWN_Sample_4.txt <==
1	10.94104761
2	11.11093999
3	11.15044544
4	11.15285522
5	11.1540586
6	11.15469155
7	11.15500792
8	11.15513445


==> data/FD_32Ntx_24K_PAWN_Sample_5.txt <==
1	10.02458564
2	10.608994
3	10.72442858
4	10.77881636
5	10.80526021
6	10.81834251
7	10.82479967
8	10.82805713


==> data/FD_32Ntx_24K_PAWN_Sample_6.txt <==
1	10.96600067
2	11.13590163
3	11.14586848
4	11.1508262
5	11.15329868
6	11.15450169
7	11.15513445
8	11.15545073


==> data/FD_32Ntx_24K_PAWN_Sample_7.txt <==
1	10.64250303
2	11.22713456
3	11.4494582
4	11.54891821
5	11.57279495
6	11.58453977
7	11.59039992
8	11.59329774


==> data/FD_32Ntx_24K_PAWN_Sample_8.txt <==
1	10.56786103
2	10.88958001
3	11.02700749
4	11.05941206
5	11.07534544
6	11.08327986
7	11.08427691
8	11.08474196


==> data/FD_32Ntx_24K_PAWN_Sample_9.txt <==
1	10.99435344
2	11.31611179
3	11.45357931
4	11.51766939
5	11.5487256
6	11.55636235
7	11.56018951
8	11.56205158


==> data/FD_32Ntx_24K_ROOK_Average.txt <==
1	11.34721746
2	11.70343939
3	11.774053
4	11.80419629
5	11.81398867
6	11.8178518
7	11.81962954
8	11.82023523


==> data/FD_32Ntx_24K_ROOK_Sample_1.txt <==
1	11.21304345
2	11.38289417
3	11.40279891
4	11.41262277
5	11.4175361
6	11.41874865
7	11.41890673
8	11.41890673


==> data/FD_32Ntx_24K_ROOK_Sample_10.txt <==
1	10.31933342
2	12.14596398
3	12.23340997
4	12.27522244
5	12.29568285
6	12.30075294
7	12.30326704
8	12.30452245


==> data/FD_32Ntx_24K_ROOK_Sample_2.txt <==
1	11.09941357
2	11.26930204
3	11.30879407
4	11.31848632
5	11.32333629
6	11.32457436
7	11.32513677
8	11.32547412


==> data/FD_32Ntx_24K_ROOK_Sample_3.txt <==
1	12.49830074
2	12.54266917
3	12.56436388
4	12.56973696
5	12.57241602
6	12.57376551
7	12.57442796
8	12.57475907


==> data/FD_32Ntx_24K_ROOK_Sample_4.txt <==
1	11.52061868
2	11.69047821
3	11.76847383
4	11.80590506
5	11.82428257
6	11.83340404
7	11.83790383
8	11.84018782


==> data/FD_32Ntx_24K_ROOK_Sample_5.txt <==
1	10.53108899
2	11.11575897
3	11.3380678
4	11.43754403
5	11.46137712
6	11.47314764
7	11.47902235
8	11.47907289


==> data/FD_32Ntx_24K_ROOK_Sample_6.txt <==
1	11.8500696
2	12.01993816
3	12.09793336
4	12.13538865
5	12.14459452
6	12.14917552
7	12.15149228
8	12.15263343





==> data/FD_32Ntx_24K_ROOK_Sample_7.txt <==
1	11.51983279
2	11.68969228
3	11.72923835
4	11.73165845
5	11.73288817
6	11.73348145
7	11.733778
8	11.73394743


==> data/FD_32Ntx_24K_ROOK_Sample_8.txt <==
1	10.46240002
2	10.63217732
3	10.71011763
4	10.74760559
5	10.74986943
6	10.75104187
7	10.75129299
8	10.75146037


==> data/FD_32Ntx_24K_ROOK_Sample_9.txt <==
1	12.45807333
2	12.54551958
3	12.58733217
4	12.60779264
5	12.61790361
6	12.62042604
7	12.62106741
8	12.62138799


==> data/HY_H2_32Ntx_24K_KING_Average.txt <==
1	0.156865845
2	0.215450898
3	0.234274402
4	0.239466428
5	0.241572211
6	0.242603907
7	0.243100588
8	0.243373777


==> data/HY_H2_32Ntx_24K_KING_Sample_1.txt <==
1	0.168000125
2	0.245130531
3	0.254473108
4	0.256889886
5	0.256889886
6	0.256889886
7	0.256889886
8	0.256889886


==> data/HY_H2_32Ntx_24K_KING_Sample_10.txt <==
1	0.240497517
2	0.254231207
3	0.255077682
4	0.255198566
5	0.255198566
6	0.255198566
7	0.255198566
8	0.255198566


==> data/HY_H2_32Ntx_24K_KING_Sample_2.txt <==
1	0.110363243
2	0.162596766
3	0.188021051
4	0.200504353
5	0.206768235
6	0.209890007
7	0.211386062
8	0.212258044


==> data/HY_H2_32Ntx_24K_KING_Sample_3.txt <==
1	0.165172318
2	0.241230036
3	0.259543673
4	0.260146127
5	0.260387037
6	0.260507478
7	0.260507478
8	0.260507478


==> data/HY_H2_32Ntx_24K_KING_Sample_4.txt <==
1	0.110229592
2	0.162467868
3	0.187767747
4	0.200378798
5	0.206518202
6	0.209640514
7	0.211136827
8	0.21200896


==> data/HY_H2_32Ntx_24K_KING_Sample_5.txt <==
1	0.115299644
2	0.1696685
3	0.196103398
4	0.209141398
5	0.215616477
6	0.218843151
7	0.220453786
8	0.221320307


==> data/HY_H2_32Ntx_24K_KING_Sample_6.txt <==
1	0.147306699
2	0.215740713
3	0.248777694
4	0.252900029
5	0.253384236
6	0.253384236
7	0.253384236
8	0.253384236


==> data/HY_H2_32Ntx_24K_KING_Sample_7.txt <==
1	0.153027043
2	0.223916751
3	0.257976116
4	0.262192588
5	0.262433158
6	0.262673687
7	0.262673687
8	0.262673687


==> data/HY_H2_32Ntx_24K_KING_Sample_8.txt <==
1	0.165558254
2	0.241718175
3	0.246347277
4	0.24865627
5	0.249870047
6	0.250355272
7	0.250719083
8	0.250840334


==> data/HY_H2_32Ntx_24K_KING_Sample_9.txt <==
1	0.193204014
2	0.23780843
3	0.24865627
4	0.24865627
5	0.24865627
6	0.24865627
7	0.24865627
8	0.24865627


==> data/HY_H2_32Ntx_24K_PAWN_Average.txt <==
1	0.050807648
2	0.063193
3	0.068616513
4	0.070691403
5	0.071598706
6	0.071993005
7	0.072161086
8	0.072239494


==> data/HY_H2_32Ntx_24K_PAWN_Sample_1.txt <==
1	0.065280871
2	0.06907581
3	0.070000904
4	0.070481175
5	0.070591932
6	0.070628844
7	0.070665753
8	0.07070266


==> data/HY_H2_32Ntx_24K_PAWN_Sample_10.txt <==
1	0.06325828
2	0.070555016
3	0.072360204
4	0.073241648
5	0.073681699
6	0.073938191
7	0.074048069
8	0.074084689


==> data/HY_H2_32Ntx_24K_PAWN_Sample_2.txt <==
1	0.070739563
2	0.074816441
3	0.076822423
4	0.077077067
5	0.077186154
6	0.077258864
7	0.077258864
8	0.077258864


==> data/HY_H2_32Ntx_24K_PAWN_Sample_3.txt <==
1	0.045596772
2	0.066735795
3	0.076931575
4	0.078166708
5	0.07834805
6	0.078420565
7	0.078456818
8	0.078456818


==> data/HY_H2_32Ntx_24K_PAWN_Sample_4.txt <==
1	0.042181595
2	0.061791639
3	0.071292734
4	0.075984685
5	0.078275522
6	0.078855403
7	0.078855403
8	0.078855403


==> data/HY_H2_32Ntx_24K_PAWN_Sample_5.txt <==
1	0.059752694
2	0.073498399
3	0.07685881
4	0.077040698
5	0.077149795
6	0.077186154
7	0.077186154
8	0.077186154


==> data/HY_H2_32Ntx_24K_PAWN_Sample_6.txt <==
1	0.03614963
2	0.053155303
3	0.061452479
4	0.065505023
5	0.067517202
6	0.068519806
7	0.069038765
8	0.069298012


==> data/HY_H2_32Ntx_24K_PAWN_Sample_7.txt <==
1	0.061678615
2	0.06881643
3	0.072360204
4	0.074084689
5	0.074304344
6	0.07441413
7	0.074487305
8	0.074523888


==> data/HY_H2_32Ntx_24K_PAWN_Sample_8.txt <==
1	0.034989216
2	0.051461244
3	0.059449813
4	0.063408425
5	0.065392962
6	0.066363202
7	0.066847511
8	0.067070856


==> data/HY_H2_32Ntx_24K_PAWN_Sample_9.txt <==
1	0.028449243
2	0.042023927
3	0.048635988
4	0.051923916
5	0.053539396
6	0.054344889
7	0.054766218
8	0.054957596


==> data/HY_H2_32Ntx_24K_ROOK_Average.txt <==
1	0.17671265
2	0.22418199
3	0.24209555
4	0.2481665
5	0.25034376
6	0.251429229
7	0.251941127
8	0.252172634


==> data/HY_H2_32Ntx_24K_ROOK_Sample_1.txt <==
1	0.236217064
2	0.249748715
3	0.253142153
4	0.254835883
5	0.255682003
6	0.256165277
7	0.256286071
8	0.256286071


==> data/HY_H2_32Ntx_24K_ROOK_Sample_10.txt <==
1	0.218595202
2	0.243790925
3	0.256165277
4	0.25664839
5	0.256769143
6	0.256889886
7	0.256889886
8	0.256889886


==> data/HY_H2_32Ntx_24K_ROOK_Sample_2.txt <==
1	0.227741076
2	0.240863823
3	0.244156396
4	0.245739032
5	0.246590503
6	0.246955265
7	0.247198389
8	0.247198389


==> data/HY_H2_32Ntx_24K_ROOK_Sample_3.txt <==
1	0.232415171
2	0.258940968
3	0.262312878
4	0.262673687
5	0.262914176
6	0.263034406
7	0.263034406
8	0.263034406


==> data/HY_H2_32Ntx_24K_ROOK_Sample_4.txt <==
1	0.153027043
2	0.223916751
3	0.258096758
4	0.262312878
5	0.262433158
6	0.262433158
7	0.262433158
8	0.262433158


==> data/HY_H2_32Ntx_24K_ROOK_Sample_5.txt <==
1	0.139338514
2	0.204265945
3	0.23572706
4	0.243425362
5	0.247319935
6	0.249263286
7	0.250233981
8	0.250719083


==> data/HY_H2_32Ntx_24K_ROOK_Sample_6.txt <==
1	0.16889872
2	0.246347277
3	0.248777694
4	0.249870047
5	0.250476553
6	0.250840334
7	0.250840334
8	0.250840334


==> data/HY_H2_32Ntx_24K_ROOK_Sample_7.txt <==
1	0.138159145
2	0.202511756
3	0.233765377
4	0.24902051
5	0.249991368
6	0.250476553
7	0.250719083
8	0.250840334
	


==> data/HY_H2_32Ntx_24K_ROOK_Sample_8.txt <==
1	0.120750053
2	0.177598929
3	0.205142241
4	0.218719182
5	0.225521734
6	0.228849468
7	0.230571942
8	0.231432408


==> data/HY_H2_32Ntx_24K_ROOK_Sample_9.txt <==
1	0.131984509
2	0.193834811
3	0.223669671
4	0.238420026
5	0.245739032
6	0.249384659
7	0.251204023
8	0.252052275


==> data/HY_H4_32Ntx_24K_KING_Average.txt <==
1	10.90409657
2	11.28698954
3	11.39787594
4	11.44603588
5	11.46423508
6	11.47144164
7	11.47464576
8	11.4762308


==> data/HY_H4_32Ntx_24K_KING_Sample_1.txt <==
1	11.25437909
2	11.57615363
3	11.64651371
4	11.68044744
5	11.69714133
6	11.7054164
7	11.70951466
8	11.71158094


==> data/HY_H4_32Ntx_24K_KING_Sample_10.txt <==
1	11.85089004
2	11.9383299
3	11.98013958
4	11.9853083
5	11.98786797
6	11.9891461
7	11.98978475
8	11.99010396


==> data/HY_H4_32Ntx_24K_KING_Sample_2.txt <==
1	10.23685133
2	10.82137539
3	11.04371086
4	11.14319186
5	11.16704174
6	11.17292749
7	11.17586138
8	11.17729495


==> data/HY_H4_32Ntx_24K_KING_Sample_3.txt <==
1	11.37117767
2	11.95597677
3	12.07142884
4	12.12586545
5	12.15234823
6	12.16537811
7	12.17186482
8	12.17511287


==> data/HY_H4_32Ntx_24K_KING_Sample_4.txt <==
1	10.52532504
2	11.11002648
3	11.33231633
4	11.43181097
5	11.45563546
6	11.46740177
7	11.47035383
8	11.47177681


==> data/HY_H4_32Ntx_24K_KING_Sample_5.txt <==
1	11.28187209
2	11.36927017
3	11.41108723
4	11.42138111
5	11.42390377
6	11.42516344
7	11.42584531
8	11.4261599


==> data/HY_H4_32Ntx_24K_KING_Sample_6.txt <==
1	10.58044702
2	10.90214897
3	11.03960452
4	11.10368122
5	11.13474717
6	11.1385278
7	11.1394874
8	11.13999893


==> data/HY_H4_32Ntx_24K_KING_Sample_7.txt <==
1	10.35854132
2	10.94310085
3	10.97283623
4	10.9874772
5	10.9947777
6	10.99837888
7	11.00021132
8	11.00105627


==> data/HY_H4_32Ntx_24K_KING_Sample_8.txt <==
1	11.08792687
2	11.17536242
3	11.18065512
4	11.18127651
5	11.18164922
6	11.18177344
7	11.18183554
8	11.18183554


==> data/HY_H4_32Ntx_24K_KING_Sample_9.txt <==
1	10.49355527
2	11.07815081
3	11.30046696
4	11.39991874
5	11.44723824
6	11.47030299
7	11.48169854
8	11.48738786


==> data/HY_H4_32Ntx_24K_PAWN_Average.txt <==
1	10.12456171
2	10.35560458
3	10.41789607
4	10.43363421
5	10.43913831
6	10.44138259
7	10.44237099
8	10.44288132


==> data/HY_H4_32Ntx_24K_PAWN_Sample_1.txt <==
1	10.99201778
2	11.07941811
3	11.10046524
4	11.11087476
5	11.11608399
6	11.11738337
7	11.11751324
8	11.11757817


==> data/HY_H4_32Ntx_24K_PAWN_Sample_10.txt <==
1	10.56071495
2	10.58308277
3	10.59413796
4	10.59954097
5	10.60232771
6	10.60371906
7	10.6043679
8	10.60473853


==> data/HY_H4_32Ntx_24K_PAWN_Sample_2.txt <==
1	9.2665392
2	9.850720677
3	9.880436056
4	9.887770319
5	9.888227408
6	9.888341734
7	9.888398818
8	9.888413126


==> data/HY_H4_32Ntx_24K_PAWN_Sample_3.txt <==
1	10.98527271
2	11.02963233
3	11.05134491
4	11.06204614
5	11.06736713
6	11.07005384
7	11.07139532
8	11.07206559


==> data/HY_H4_32Ntx_24K_PAWN_Sample_4.txt <==
1	10.44201042
2	10.52943055
3	10.55045822
4	10.55170826
5	10.55238091
6	10.55276515
7	10.55286119
8	10.55295722


==> data/HY_H4_32Ntx_24K_PAWN_Sample_5.txt <==
1	9.198618646
2	9.520055635
3	9.590351447
4	9.624255189
5	9.640912977
6	9.649170296
7	9.6532813
8	9.655332328


==> data/HY_H4_32Ntx_24K_PAWN_Sample_6.txt <==
1	10.47350282
2	10.56090598
3	10.57146825
4	10.57412044
5	10.57440431
6	10.57459353
7	10.57459353
8	10.57468813


==> data/HY_H4_32Ntx_24K_PAWN_Sample_7.txt <==
1	9.907376822
2	10.4918531
3	10.71407376
4	10.76470575
5	10.77091162
6	10.77239706
7	10.77264448
8	10.77264448


==> data/HY_H4_32Ntx_24K_PAWN_Sample_8.txt <==
1	9.7805793
2	10.10223819
3	10.23959853
4	10.25585475
5	10.26397335
6	10.26596659
7	10.26690364
8	10.26748898


==> data/HY_H4_32Ntx_24K_PAWN_Sample_9.txt <==
1	9.638984468
2	9.808708424
3	9.886626353
4	9.905465531
5	9.914793663
6	9.919435284
7	9.921750506
8	9.92290665


==> data/HY_H4_32Ntx_24K_ROOK_Average.txt <==
1	10.7018341
2	10.84035546
3	10.88816063
4	10.90155717
5	10.90531489
6	10.90672495
7	10.90740659
8	10.90776176


==> data/HY_H4_32Ntx_24K_ROOK_Sample_1.txt <==
1	10.33315535
2	10.37753591
3	10.38834024
4	10.39381945
5	10.39510565
6	10.39553414
7	10.39564124
8	10.39574833


==> data/HY_H4_32Ntx_24K_ROOK_Sample_10.txt <==
1	11.65544128
2	11.69978932
3	11.72148374
4	11.73220983
5	11.73487894
6	11.73555602
7	11.73589445
8	11.73606363


==> data/HY_H4_32Ntx_24K_ROOK_Sample_2.txt <==
1	9.333729854
2	9.917946954
3	10.14006286
4	10.19068893
5	10.20310325
6	10.20920965
7	10.21225318
8	10.21383328


==> data/HY_H4_32Ntx_24K_ROOK_Sample_3.txt <==
1	11.68833774
2	11.77577487
3	11.81758329
4	11.83806146
5	11.84819257
6	11.85323157
7	11.85572502
8	11.85697013


==> data/HY_H4_32Ntx_24K_ROOK_Sample_4.txt <==
1	10.92146906
2	11.00884876
3	11.05066494
4	11.07112712
5	11.07621435
6	11.07634798
7	11.07641479
8	11.0764816


==> data/HY_H4_32Ntx_24K_ROOK_Sample_5.txt <==
1	10.29726021
2	10.31967212
3	10.33069284
4	10.33617179
5	10.33895918
6	10.33907056
7	10.33907056
8	10.33907056


==> data/HY_H4_32Ntx_24K_ROOK_Sample_6.txt <==
1	11.17554955
2	11.34540525
3	11.42337858
4	11.43280286
5	11.43400265
6	11.43457611
7	11.43488881
8	11.43504513


==> data/HY_H4_32Ntx_24K_ROOK_Sample_7.txt <==
1	10.70234587
2	10.87221314
3	10.88218449
4	10.88340699
5	10.88401784
6	10.8843995
7	10.88455213
8	10.88462844


==> data/HY_H4_32Ntx_24K_ROOK_Sample_8.txt <==
1	9.296020265
2	9.465690263
3	9.505163486
4	9.514865317
5	9.516073472
6	9.516677268
7	9.516978973
8	9.517129802


==> data/HY_H4_32Ntx_24K_ROOK_Sample_9.txt <==
1	11.61503184
2	11.62067804
3	11.62205182
4	11.62241794
5	11.62260096
6	11.62264672
7	11.62264672
8	11.62264672

